Quantifying point cloud realism through adversarially learned latent representations

Judging the quality of samples synthesized by generative models can be tedious and time consuming, especially for complex data structures, such as point clouds. This paper presents a novel approach to quantify the realism of local regions in LiDAR point clouds. Relevant features are learned from real-world and synthetic point clouds by training on a proxy classification task. Inspired by fair networks, we use an adversarial technique to discourage the encoding of dataset-specific information. The resulting metric can assign a quality score to samples without requiring any task specific annotations. In a series of experiments, we confirm the soundness of our metric by applying it in controllable task setups and on unseen data. Additional experiments show reliable interpolation capabilities of the metric between data with varying degree of realism. As one important application, we demonstrate how the local realism score can be used for anomaly detection in point clouds.

==> data/accuracy_over_factor.csv <==
factor,adversary,classifier
1.00E-03,0.9850,0.9933
1.00E-02,0.9600,0.9946
2.00E-02,0.8800,0.9948
3.00E-02,0.7500,0.9936
4.00E-02,0.7850,0.9896
5.00E-02,0.7650,0.9941
6.00E-02,0.7300,0.9928
7.00E-02,0.7200,0.9937
8.00E-02,0.6500,0.9941
9.00E-02,0.7050,0.9913
1.00E-01,0.6800,0.9932
2.00E-01,0.6550,0.9931
3.00E-01,0.5900,0.9899
4.00E-01,0.5700,0.9918
5.00E-01,0.6200,0.9912
6.00E-01,0.5800,0.9926
7.00E-01,0.5200,0.9916
8.00E-01,0.5050,0.3122
9.00E-01,0.5000,0.3400
1.00E+00,0.5000,0.2857
2.00E+00,0.5000,0.4286
3.00E+00,0.5000,0.4286
1.00E+01,0.5250,0.4286


==> data/carla_gaussian_metric_results.csv <==
Level,Misc_mean,Misc_stddev,Real_mean,Real_stddev,Syn_mean,Syn_stddev
0,0.0024941858863874997,0.003600758656599169,0.039027169093333335,0.016861813606180925,0.9584786481166668,0.016480587623478104
1e-3,0.13870669430933333,0.032192772435129524,0.07404273580333334,0.015542006009571131,0.7872505706166666,0.025863408014158453
3e-3,0.14060299513500002,0.03054600680712064,0.09526613239666666,0.02457963220559836,0.7641308747833333,0.02560182125960975
7e-3,0.141371815295,0.031051936763029246,0.157261317035,0.03826533719640072,0.70136686585,0.030294251238684896
1e-2,0.14304570456166668,0.03178988155023814,0.18779559054999997,0.04120379214805291,0.6691587070833332,0.03153619544617281
3e-2,0.14903804190666667,0.028910057088021735,0.30263939991666666,0.042349480771801784,0.54832255865,0.03009261847798438
7e-2,0.15929272228333333,0.029646672061484514,0.3839294390333333,0.04842956096285162,0.4567778360833333,0.03544914875362453
1e-1,0.16935382015,0.030559311702359784,0.40671093955000004,0.05120992826828563,0.4239352390833333,0.03784398024386347
3e-1,0.2283893596933333,0.03522306447022181,0.38884682056666664,0.04351247284630161,0.3827638214833334,0.03476916042619362
7e-1,0.2696474927666667,0.03740007533439168,0.29845386513333333,0.039763949428852786,0.4318986390666667,0.031636064686567066
1e0,0.2933540221,0.035524674219650644,0.25299113121666666,0.03452808537576441,0.4536548467333334,0.029404867360502917
3e0,0.45848514134999996,0.039190336074284876,0.11206200032666667,0.01843002626109812,0.4294528575166667,0.037424244592682246
7e0,0.7193045851666666,0.027665909527976953,0.024565255391666665,0.00815008033963624,0.25613015925,0.027451578474188675
1e1,0.7757176996166667,0.02167997018737307,0.026874506783166663,0.0084029275221996,0.19740779096666666,0.020625125611663783


==> data/metric_training_results.csv <==
dataset,misc_mean,misc_stddev,real_mean,real_stddev,syn_mean,syn_stddev
misc4,0.7593613460755,0.20129995756902927,0.19432904639933332,0.15162616949183483,0.04630961776241667,0.09515184419775707
pandaset,0.020032840347499997,0.009991229083914019,0.7722926181833333,0.07732125906618868,0.20767454662166665,0.07708746714732827
misc3,0.7415664152333333,0.02786672942510257,0.15996013412500001,0.023626374540479736,0.098473453445,0.011888205478448087
misc2,0.9982282568000002,0.0032663595708125504,0.00132774989180984,0.0023914506382865623,0.0004440189348258194,0.0014641438778668111
misc1,0.9981862784,0.004741079806624762,0.0014494994597780766,0.0030815280170720352,0.0003642522552076477,0.003371324408218519
geometricset,0.0008247440774252461,0.0015287620723683807,0.0004800998577431833,0.0009130442688157587,0.9986952011000002,0.0019563551559997456
carla,0.0024941858863874997,0.003600758656599169,0.039027169093333335,0.016861813606180925,0.9584786481166668,0.016480587623478104
nuscenes,0.009983234815083335,0.008415226069598155,0.8650624472833335,0.04312926365371924,0.12495432043499997,0.04032448392489283
kitti,0.008495059205706666,0.005476277030248062,0.81972212935,0.049262558361806444,0.17178281408666668,0.04695044826756428


==> data/pandaset-seq-001_sample_results.csv <==
sample,name,misc,real,syn
0,seq-001_fid-000000,0.05676428,0.7596901,0.18354572
1,seq-001_fid-000001,0.065020666,0.78859067,0.14638868
2,seq-001_fid-000002,0.054194447,0.79577017,0.15003544
3,seq-001_fid-000003,0.049957696,0.7713103,0.178732
4,seq-001_fid-000004,0.03016873,0.8049909,0.16484046
5,seq-001_fid-000005,0.043266226,0.77328587,0.18344793
6,seq-001_fid-000006,0.039995186,0.77896786,0.1810369
7,seq-001_fid-000007,0.04984008,0.7666721,0.18348777
8,seq-001_fid-000008,0.039408714,0.77676785,0.18382344
9,seq-001_fid-000009,0.042703576,0.7846481,0.17264827
10,seq-001_fid-000010,0.032949112,0.80426544,0.16278554
11,seq-001_fid-000011,0.034394793,0.777953,0.18765211
12,seq-001_fid-000012,0.03580954,0.7851783,0.1790121
13,seq-001_fid-000013,0.025404213,0.7918057,0.18279007
14,seq-001_fid-000014,0.026672361,0.83182454,0.14150289
15,seq-001_fid-000015,0.03716157,0.77879435,0.18404402
16,seq-001_fid-000016,0.038815282,0.7743044,0.18688035
17,seq-001_fid-000017,0.042713083,0.791393,0.16589384
18,seq-001_fid-000018,0.02185781,0.79408824,0.1840539
19,seq-001_fid-000019,0.013913002,0.76100636,0.22508068
20,seq-001_fid-000020,0.022008728,0.7928803,0.185111
21,seq-001_fid-000021,0.029249644,0.77853787,0.19221248
22,seq-001_fid-000022,0.01189115,0.79436636,0.19374241
23,seq-001_fid-000023,0.01933591,0.7718213,0.20884284
24,seq-001_fid-000024,0.028245453,0.7818799,0.18987453
25,seq-001_fid-000025,0.026649125,0.788924,0.18442692
26,seq-001_fid-000026,0.01733449,0.7757614,0.20690416
27,seq-001_fid-000027,0.03295779,0.7714953,0.1955468
28,seq-001_fid-000028,0.024998825,0.7821528,0.19284846
29,seq-001_fid-000029,0.02559101,0.7660214,0.20838766
30,seq-001_fid-000030,0.02191494,0.7926478,0.1854372
31,seq-001_fid-000031,0.022222307,0.7561792,0.22159867
32,seq-001_fid-000032,0.030342111,0.75295657,0.21670143
33,seq-001_fid-000033,0.026747776,0.78861296,0.18463935
34,seq-001_fid-000034,0.024402846,0.81647426,0.15912288
35,seq-001_fid-000035,0.024540583,0.81327003,0.16218938
36,seq-001_fid-000036,0.023857571,0.80945116,0.16669124
37,seq-001_fid-000037,0.032130893,0.8084969,0.15937215
38,seq-001_fid-000038,0.032804534,0.79407495,0.17312051
39,seq-001_fid-000039,0.031720884,0.8145024,0.15377666
40,seq-001_fid-000040,0.028932208,0.799921,0.17114675
41,seq-001_fid-000041,0.044512775,0.79954755,0.15593968
42,seq-001_fid-000042,0.029105628,0.82785296,0.1430413
43,seq-001_fid-000043,0.02482642,0.8032181,0.17195544
44,seq-001_fid-000044,0.043049444,0.78256583,0.17438482
45,seq-001_fid-000045,0.043467354,0.8053131,0.15121955
46,seq-001_fid-000046,0.045528505,0.7935029,0.16096854
47,seq-001_fid-000047,0.03259382,0.81998,0.14742613
48,seq-001_fid-000048,0.030618947,0.8099812,0.15939976
49,seq-001_fid-000049,0.029140081,0.8017009,0.16915898
50,seq-001_fid-000050,0.013730937,0.80628526,0.17998382
51,seq-001_fid-000051,0.023180943,0.83241093,0.14440803
52,seq-001_fid-000052,0.03701351,0.79981,0.16317654
53,seq-001_fid-000053,0.02721342,0.84600836,0.12677817
54,seq-001_fid-000054,0.035748534,0.8028414,0.16141012
55,seq-001_fid-000055,0.033398256,0.81513864,0.15146312
56,seq-001_fid-000056,0.03572237,0.7998222,0.16445558
57,seq-001_fid-000057,0.05133791,0.81830007,0.13036193
58,seq-001_fid-000058,0.040012788,0.81844324,0.14154397
59,seq-001_fid-000059,0.04501231,0.8368774,0.11811029
60,seq-001_fid-000060,0.040700026,0.8098842,0.14941582
61,seq-001_fid-000061,0.039558306,0.82750213,0.13293967
62,seq-001_fid-000062,0.02611695,0.82743126,0.14645179
63,seq-001_fid-000063,0.03326217,0.8189725,0.14776543
64,seq-001_fid-000064,0.043065205,0.82705283,0.12988201
65,seq-001_fid-000065,0.034558937,0.8370079,0.1284332
66,seq-001_fid-000066,0.031191915,0.81530076,0.15350747
67,seq-001_fid-000067,0.03437078,0.81509286,0.15053633
68,seq-001_fid-000068,0.035670515,0.8122849,0.15204456
69,seq-001_fid-000069,0.051074326,0.8092335,0.1396922
70,seq-001_fid-000070,0.046950407,0.8142145,0.13883513
71,seq-001_fid-000071,0.030575074,0.86066234,0.10876259
72,seq-001_fid-000072,0.051770337,0.790904,0.15732555
73,seq-001_fid-000073,0.044131733,0.82166076,0.13420758
74,seq-001_fid-000074,0.029308492,0.8509119,0.119779654
75,seq-001_fid-000075,0.03350444,0.83100253,0.13549307
76,seq-001_fid-000076,0.037648283,0.8269584,0.13539329
77,seq-001_fid-000077,0.03685545,0.8096772,0.15346739
78,seq-001_fid-000078,0.029013282,0.8426828,0.12830396
79,seq-001_fid-000079,0.03162137,0.80572194,0.16265668


==> data/pandaset-seq-091_sample_results.csv <==
sample,name,misc,real,syn
0,seq-091_fid-000000,0.023221996,0.7001497,0.2766283
1,seq-091_fid-000001,0.024662226,0.6821422,0.29319558
2,seq-091_fid-000002,0.016511278,0.6626195,0.32086918
3,seq-091_fid-000003,0.023363031,0.66845185,0.3081851
4,seq-091_fid-000004,0.016663497,0.6739009,0.30943567
5,seq-091_fid-000005,0.018760482,0.6597594,0.32148015
6,seq-091_fid-000006,0.0239474,0.67842853,0.29762417
7,seq-091_fid-000007,0.011873528,0.68001014,0.3081162
8,seq-091_fid-000008,0.022060372,0.63361675,0.34432292
9,seq-091_fid-000009,0.019635295,0.6575947,0.32277006
10,seq-091_fid-000010,0.018471073,0.646222,0.33530694
11,seq-091_fid-000011,0.014032836,0.6805471,0.30542007
12,seq-091_fid-000012,0.025176354,0.6248045,0.3500191
13,seq-091_fid-000013,0.039537217,0.5920444,0.36841834
14,seq-091_fid-000014,0.016121807,0.6004226,0.3834556
15,seq-091_fid-000015,0.022723785,0.6038049,0.37347138
16,seq-091_fid-000016,0.01997091,0.58680975,0.39321935
17,seq-091_fid-000017,0.026028244,0.5890328,0.38493896
18,seq-091_fid-000018,0.021879215,0.5890644,0.38905635
19,seq-091_fid-000019,0.01840574,0.6281553,0.35343888
20,seq-091_fid-000020,0.022097498,0.56824744,0.4096551
21,seq-091_fid-000021,0.009934444,0.557174,0.43289137
22,seq-091_fid-000022,0.013128784,0.6182451,0.36862615
23,seq-091_fid-000023,0.006306239,0.6089397,0.38475397
24,seq-091_fid-000024,0.024386343,0.5633721,0.4122416
25,seq-091_fid-000025,0.012464654,0.5653465,0.42218894
26,seq-091_fid-000026,0.015645929,0.5765094,0.4078447
27,seq-091_fid-000027,0.027003367,0.59449035,0.3785064
28,seq-091_fid-000028,0.018978408,0.5540615,0.42696014
29,seq-091_fid-000029,0.03532482,0.56423277,0.4004423
30,seq-091_fid-000030,0.013489459,0.5667299,0.41978067
31,seq-091_fid-000031,0.014011931,0.57543665,0.41055137
32,seq-091_fid-000032,0.014840275,0.5704113,0.41474846
33,seq-091_fid-000033,0.008442523,0.57344395,0.41811356
34,seq-091_fid-000034,0.020731673,0.56862557,0.4106427
35,seq-091_fid-000035,0.017567314,0.55461615,0.42781648
36,seq-091_fid-000036,0.027358355,0.53461033,0.4380313
37,seq-091_fid-000037,0.030589964,0.5313873,0.4380226
38,seq-091_fid-000038,0.015026668,0.53412974,0.4508437
39,seq-091_fid-000039,0.015313492,0.5573093,0.42737713
40,seq-091_fid-000040,0.018137174,0.5565923,0.42527053
41,seq-091_fid-000041,0.013647329,0.540212,0.4461407
42,seq-091_fid-000042,0.01747111,0.5385448,0.44398412
43,seq-091_fid-000043,0.02028829,0.55096614,0.42874557
44,seq-091_fid-000044,0.024318993,0.54142493,0.434256
45,seq-091_fid-000045,0.029058708,0.5570059,0.41393536
46,seq-091_fid-000046,0.03682369,0.5173955,0.44578078
47,seq-091_fid-000047,0.03099697,0.5287261,0.44027695
48,seq-091_fid-000048,0.01905229,0.5585312,0.42241648
49,seq-091_fid-000049,0.011065528,0.5870857,0.40184876
50,seq-091_fid-000050,0.024926614,0.54675955,0.42831382
51,seq-091_fid-000051,0.028050615,0.5052866,0.46666288
52,seq-091_fid-000052,0.03334305,0.51168424,0.45497268
53,seq-091_fid-000053,0.01365121,0.5541419,0.43220684
54,seq-091_fid-000054,0.017455319,0.53887653,0.44366807
55,seq-091_fid-000055,0.014273063,0.5663539,0.419373
56,seq-091_fid-000056,0.013913097,0.543666,0.44242093
57,seq-091_fid-000057,0.013806029,0.53978163,0.4464124
58,seq-091_fid-000058,0.013235842,0.5512119,0.43555236
59,seq-091_fid-000059,0.01659049,0.56672347,0.41668603
60,seq-091_fid-000060,0.01561438,0.5448317,0.43955386
61,seq-091_fid-000061,0.013408667,0.5724333,0.41415802
62,seq-091_fid-000062,0.016439432,0.5314097,0.45215085
63,seq-091_fid-000063,0.018570153,0.5344552,0.4469747
64,seq-091_fid-000064,0.017111674,0.54790217,0.4349862
65,seq-091_fid-000065,0.013319894,0.5656839,0.42099613
66,seq-091_fid-000066,0.006956216,0.5833735,0.40967023
67,seq-091_fid-000067,0.006807276,0.56892085,0.42427188
68,seq-091_fid-000068,0.02242141,0.57511103,0.40246755
69,seq-091_fid-000069,0.016716624,0.52905816,0.45422518
70,seq-091_fid-000070,0.02094005,0.5406568,0.4384031
71,seq-091_fid-000071,0.019285124,0.54345787,0.43725705
72,seq-091_fid-000072,0.0105844345,0.5767245,0.412691
73,seq-091_fid-000073,0.01941702,0.5470128,0.43357015
74,seq-091_fid-000074,0.012730518,0.55726695,0.43000257
75,seq-091_fid-000075,0.021827241,0.51647013,0.46170267
76,seq-091_fid-000076,0.010145134,0.5155748,0.47428003
77,seq-091_fid-000077,0.0140150655,0.56235754,0.42362738
78,seq-091_fid-000078,0.0079596,0.5226624,0.46937796
79,seq-091_fid-000079,0.014487584,0.54837936,0.437133


==> data/pandaset_gaussian_metric_results.csv <==
Level,Misc_mean,Misc_stddev,Real_mean,Real_stddev,Syn_mean,Syn_stddev
7e-2,0.049761474,0.18269539,0.7375837,0.3266414,0.21265483,0.3036471
1e-1,0.061673228,0.20351705,0.72511095,0.33238164,0.21321587,0.30436832
3e-1,0.14167348,0.30188477,0.6209095,0.3635827,0.23741704,0.31627905
7e-1,0.14280799,0.30327913,0.62051815,0.36362278,0.23667376,0.3156021
1e0,0.23476644,0.3694253,0.49857697,0.37152877,0.26665664,0.32257715
3e0,0.28164932,0.39316538,0.4499316,0.36813775,0.26841906,0.3175875
7e0,0.48061574,0.43953326,0.31420228,0.35142797,0.20518194,0.27481014
1e1,0.64043814,0.428539,0.2220365,0.32901132,0.13752547,0.2368875
3e1,0.4020722,0.4539527,0.4551853,0.424035,0.14274256,0.23362648
7e1,0.15478532,0.3412884,0.7557879,0.38869274,0.08942669,0.21240702


==> data/score_histogram_carla_fulladversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,146879,85462,2081
0.01,0.02,2066,8148,891
0.02,0.03,1048,4643,717
0.03,0.04,571,3387,494
0.04,0.05,313,2751,572
0.05,0.06,220,2263,418
0.06,0.07,156,1732,409
0.07,0.08,398,1660,291
0.08,0.09,183,1399,317
0.09,0.1,108,1484,299
0.1,0.11,145,1160,357
0.11,0.12,79,993,268
0.12,0.13,62,1068,253
0.13,0.14,77,881,279
0.14,0.15,56,948,305
0.15,0.16,45,830,247
0.16,0.17,53,940,238
0.17,0.18,46,770,201
0.18,0.19,28,634,231
0.19,0.2,47,637,285
0.2,0.21,68,659,260
0.21,0.22,30,709,409
0.22,0.23,38,537,239
0.23,0.24,70,534,437
0.24,0.25,26,614,247
0.25,0.26,29,770,312
0.26,0.27,27,508,283
0.27,0.28,44,611,454
0.28,0.29,85,460,305
0.29,0.3,19,494,295
0.3,0.31,12,497,274
0.31,0.32,15,453,337
0.32,0.33,15,450,419
0.33,0.34,16,554,228
0.34,0.35,15,455,286
0.35,0.36,14,453,322
0.36,0.37,10,391,268
0.37,0.38,17,388,347
0.38,0.39,13,325,335
0.39,0.4,16,330,249
0.4,0.41,12,497,285
0.41,0.42,6,381,247
0.42,0.43,54,468,375
0.43,0.44,9,414,417
0.44,0.45,13,367,399
0.45,0.46,6,360,274
0.46,0.47,9,332,347
0.47,0.48,10,390,311
0.48,0.49,8,307,320
0.49,0.5,8,354,352
0.5,0.51,6,376,250
0.51,0.52,11,290,327
0.52,0.53,9,315,347
0.53,0.54,10,422,375
0.54,0.55,5,273,377
0.55,0.56,4,331,350
0.56,0.57,6,428,401
0.57,0.58,3,333,477
0.58,0.59,9,285,503
0.59,0.6,5,284,351
0.6,0.61,3,344,334
0.61,0.62,7,285,318
0.62,0.63,6,237,373
0.63,0.64,6,293,381
0.64,0.65,6,468,508
0.65,0.66,4,301,394
0.66,0.67,7,238,531
0.67,0.68,5,391,457
0.68,0.69,4,359,473
0.69,0.7,4,338,455
0.7,0.71,5,327,490
0.71,0.72,3,317,505
0.72,0.73,4,236,559
0.73,0.74,3,209,606
0.74,0.75,0,309,573
0.75,0.76,4,228,589
0.76,0.77,4,244,530
0.77,0.78,5,231,512
0.78,0.79,3,352,734
0.79,0.8,1,298,615
0.8,0.81,1,232,609
0.81,0.82,5,226,640
0.82,0.83,3,208,739
0.83,0.84,6,218,886
0.84,0.85,5,179,787
0.85,0.86,4,265,925
0.86,0.87,10,244,847
0.87,0.88,2,230,1089
0.88,0.89,5,303,1001
0.89,0.9,3,246,1134
0.9,0.91,12,286,1462
0.91,0.92,10,270,1347
0.92,0.93,6,282,1672
0.93,0.94,4,386,1715
0.94,0.95,9,414,2202
0.95,0.96,9,493,2718
0.96,0.97,12,478,3363
0.97,0.98,8,679,4572
0.98,0.99,16,827,8117
0.99,1.0,24,1940,85294


==> data/score_histogram_carla_maskedadversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,152078,127490,295
0.01,0.02,490,4977,200
0.02,0.03,96,2308,168
0.03,0.04,64,1913,135
0.04,0.05,44,1466,172
0.05,0.06,54,1127,139
0.06,0.07,31,745,156
0.07,0.08,30,769,108
0.08,0.09,21,596,91
0.09,0.1,21,406,130
0.1,0.11,22,474,141
0.11,0.12,18,478,109
0.12,0.13,18,453,73
0.13,0.14,11,283,100
0.14,0.15,14,269,76
0.15,0.16,11,328,86
0.16,0.17,12,252,96
0.17,0.18,10,199,95
0.18,0.19,8,280,107
0.19,0.2,8,246,79
0.2,0.21,3,190,139
0.21,0.22,4,195,53
0.22,0.23,11,141,80
0.23,0.24,8,184,65
0.24,0.25,9,139,103
0.25,0.26,11,170,78
0.26,0.27,12,175,57
0.27,0.28,5,176,111
0.28,0.29,4,157,63
0.29,0.3,6,127,115
0.3,0.31,10,116,94
0.31,0.32,9,210,82
0.32,0.33,3,107,136
0.33,0.34,5,115,75
0.34,0.35,33,125,52
0.35,0.36,10,113,76
0.36,0.37,2,123,65
0.37,0.38,11,113,123
0.38,0.39,4,106,75
0.39,0.4,6,97,83
0.4,0.41,13,135,71
0.41,0.42,3,87,69
0.42,0.43,2,106,74
0.43,0.44,10,116,79
0.44,0.45,1,109,81
0.45,0.46,2,86,113
0.46,0.47,6,76,78
0.47,0.48,4,80,94
0.48,0.49,3,86,72
0.49,0.5,5,71,92
0.5,0.51,6,84,73
0.51,0.52,1,68,91
0.52,0.53,5,92,85
0.53,0.54,3,116,81
0.54,0.55,4,67,91
0.55,0.56,3,77,111
0.56,0.57,2,65,125
0.57,0.58,5,72,113
0.58,0.59,7,65,90
0.59,0.6,9,71,136
0.6,0.61,10,80,106
0.61,0.62,6,70,110
0.62,0.63,2,119,114
0.63,0.64,5,56,179
0.64,0.65,3,64,93
0.65,0.66,10,41,130
0.66,0.67,0,66,110
0.67,0.68,6,116,122
0.68,0.69,5,77,220
0.69,0.7,0,94,120
0.7,0.71,1,107,121
0.71,0.72,4,64,167
0.72,0.73,4,107,189
0.73,0.74,3,57,166
0.74,0.75,2,69,168
0.75,0.76,7,107,151
0.76,0.77,7,53,189
0.77,0.78,4,73,153
0.78,0.79,46,54,198
0.79,0.8,8,129,268
0.8,0.81,0,74,244
0.81,0.82,2,59,229
0.82,0.83,5,87,209
0.83,0.84,0,97,255
0.84,0.85,3,81,328
0.85,0.86,6,72,283
0.86,0.87,5,95,297
0.87,0.88,4,68,443
0.88,0.89,6,105,475
0.89,0.9,3,136,471
0.9,0.91,2,122,425
0.91,0.92,7,84,600
0.92,0.93,2,99,758
0.93,0.94,5,148,733
0.94,0.95,1,139,1168
0.95,0.96,5,168,1410
0.96,0.97,5,136,1883
0.97,0.98,43,151,2401
0.98,0.99,16,146,4780
0.99,1.0,26,263,127034


==> data/score_histogram_carla_noadversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,152476,106793,601
0.01,0.02,226,6162,411
0.02,0.03,164,3254,273
0.03,0.04,66,2607,281
0.04,0.05,64,1855,194
0.05,0.06,63,1508,186
0.06,0.07,23,1727,201
0.07,0.08,19,1153,144
0.08,0.09,23,1040,147
0.09,0.1,14,978,323
0.1,0.11,47,871,155
0.11,0.12,17,832,159
0.12,0.13,10,675,131
0.13,0.14,14,888,128
0.14,0.15,12,659,126
0.15,0.16,11,599,153
0.16,0.17,5,523,199
0.17,0.18,12,491,189
0.18,0.19,10,508,104
0.19,0.2,6,506,141
0.2,0.21,9,434,115
0.21,0.22,1,395,153
0.22,0.23,4,361,126
0.23,0.24,6,394,207
0.24,0.25,0,396,124
0.25,0.26,3,336,201
0.26,0.27,6,398,167
0.27,0.28,8,313,152
0.28,0.29,7,478,168
0.29,0.3,5,341,204
0.3,0.31,5,348,186
0.31,0.32,1,340,205
0.32,0.33,1,388,204
0.33,0.34,4,358,221
0.34,0.35,3,372,232
0.35,0.36,2,294,196
0.36,0.37,3,269,207
0.37,0.38,5,235,197
0.38,0.39,3,240,156
0.39,0.4,1,432,176
0.4,0.41,1,396,282
0.41,0.42,4,223,240
0.42,0.43,3,235,229
0.43,0.44,4,224,440
0.44,0.45,2,228,228
0.45,0.46,9,219,213
0.46,0.47,1,258,223
0.47,0.48,6,287,220
0.48,0.49,3,221,296
0.49,0.5,8,373,203
0.5,0.51,2,204,378
0.51,0.52,2,291,229
0.52,0.53,3,219,298
0.53,0.54,5,215,258
0.54,0.55,0,213,231
0.55,0.56,1,226,221
0.56,0.57,6,440,223
0.57,0.58,9,216,240
0.58,0.59,2,238,230
0.59,0.6,6,281,398
0.6,0.61,3,167,435
0.61,0.62,2,154,244
0.62,0.63,2,190,239
0.63,0.64,1,205,275
0.64,0.65,3,193,288
0.65,0.66,41,228,375
0.66,0.67,4,182,357
0.67,0.68,2,201,391
0.68,0.69,2,203,347
0.69,0.7,4,181,354
0.7,0.71,2,201,346
0.71,0.72,3,163,481
0.72,0.73,1,152,312
0.73,0.74,2,164,404
0.74,0.75,5,197,338
0.75,0.76,32,123,402
0.76,0.77,0,176,387
0.77,0.78,2,126,366
0.78,0.79,10,143,402
0.79,0.8,1,113,432
0.8,0.81,3,132,509
0.81,0.82,2,102,516
0.82,0.83,0,187,502
0.83,0.84,2,200,536
0.84,0.85,1,153,598
0.85,0.86,2,125,674
0.86,0.87,3,123,897
0.87,0.88,3,129,678
0.88,0.89,1,154,877
0.89,0.9,3,155,886
0.9,0.91,0,333,984
0.91,0.92,3,130,1044
0.92,0.93,1,139,1170
0.93,0.94,1,197,1741
0.94,0.95,1,185,1537
0.95,0.96,3,229,1903
0.96,0.97,2,240,2671
0.97,0.98,3,267,3292
0.98,0.99,2,406,6144
0.99,1.0,6,594,106143


==> data/score_histogram_kitti_fulladversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,130102,330,69438
0.01,0.02,7216,184,13025
0.02,0.03,3208,178,7873
0.03,0.04,1994,146,5451
0.04,0.05,1252,155,4253
0.05,0.06,922,148,3305
0.06,0.07,690,169,2913
0.07,0.08,558,148,2456
0.08,0.09,484,138,2197
0.09,0.1,367,159,2012
0.1,0.11,328,143,1721
0.11,0.12,304,161,1611
0.12,0.13,280,153,1423
0.13,0.14,273,165,1450
0.14,0.15,247,168,1399
0.15,0.16,226,182,1295
0.16,0.17,192,176,1189
0.17,0.18,187,185,1194
0.18,0.19,160,174,1169
0.19,0.2,157,176,1106
0.2,0.21,169,171,1042
0.21,0.22,141,190,1028
0.22,0.23,125,199,998
0.23,0.24,121,170,989
0.24,0.25,99,178,951
0.25,0.26,106,198,940
0.26,0.27,100,201,846
0.27,0.28,118,234,810
0.28,0.29,82,221,792
0.29,0.3,88,243,762
0.3,0.31,72,239,712
0.31,0.32,76,238,722
0.32,0.33,76,237,631
0.33,0.34,62,243,624
0.34,0.35,69,255,573
0.35,0.36,65,255,530
0.36,0.37,63,290,523
0.37,0.38,66,268,523
0.38,0.39,55,253,457
0.39,0.4,40,283,491
0.4,0.41,46,281,450
0.41,0.42,54,277,393
0.42,0.43,53,331,443
0.43,0.44,47,324,386
0.44,0.45,46,342,374
0.45,0.46,45,342,363
0.46,0.47,41,351,367
0.47,0.48,37,352,362
0.48,0.49,49,386,353
0.49,0.5,42,400,332
0.5,0.51,43,422,326
0.51,0.52,42,403,334
0.52,0.53,41,443,284
0.53,0.54,40,454,259
0.54,0.55,47,472,262
0.55,0.56,39,506,288
0.56,0.57,40,475,239
0.57,0.58,33,537,261
0.58,0.59,34,508,226
0.59,0.6,33,559,205
0.6,0.61,53,576,220
0.61,0.62,41,609,193
0.62,0.63,37,673,218
0.63,0.64,43,593,211
0.64,0.65,35,681,195
0.65,0.66,34,738,216
0.66,0.67,28,731,188
0.67,0.68,33,792,182
0.68,0.69,34,844,195
0.69,0.7,34,877,179
0.7,0.71,43,931,184
0.71,0.72,40,949,175
0.72,0.73,37,980,173
0.73,0.74,39,1013,158
0.74,0.75,31,1003,145
0.75,0.76,26,1022,143
0.76,0.77,36,1024,134
0.77,0.78,31,1072,152
0.78,0.79,45,1007,148
0.79,0.8,34,1073,111
0.8,0.81,18,1120,149
0.81,0.82,37,1110,139
0.82,0.83,40,1188,136
0.83,0.84,36,1228,118
0.84,0.85,42,1213,142
0.85,0.86,48,1410,108
0.86,0.87,43,1371,119
0.87,0.88,48,1472,113
0.88,0.89,34,1626,109
0.89,0.9,41,1730,86
0.9,0.91,37,2017,103
0.91,0.92,28,2260,100
0.92,0.93,47,2529,104
0.93,0.94,51,2958,101
0.94,0.95,41,3394,96
0.95,0.96,46,4325,105
0.96,0.97,55,5567,84
0.97,0.98,77,7744,88
0.98,0.99,91,12609,78
0.99,1.0,214,63372,71


==> data/score_histogram_kitti_maskedadversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,146613,900,64912
0.01,0.02,1708,574,9747
0.02,0.03,775,525,5687
0.03,0.04,454,450,4002
0.04,0.05,342,433,3161
0.05,0.06,258,402,2620
0.06,0.07,196,398,2281
0.07,0.08,161,422,1945
0.08,0.09,161,400,1738
0.09,0.1,125,420,1582
0.1,0.11,115,388,1479
0.11,0.12,116,379,1370
0.12,0.13,102,361,1274
0.13,0.14,104,368,1230
0.14,0.15,95,414,1153
0.15,0.16,94,388,1111
0.16,0.17,80,340,1077
0.17,0.18,72,348,1079
0.18,0.19,86,364,1079
0.19,0.2,55,368,1038
0.2,0.21,53,383,989
0.21,0.22,58,322,977
0.22,0.23,44,350,944
0.23,0.24,59,369,951
0.24,0.25,59,402,989
0.25,0.26,42,366,1008
0.26,0.27,46,393,956
0.27,0.28,38,340,921
0.28,0.29,38,411,880
0.29,0.3,44,382,831
0.3,0.31,36,417,878
0.31,0.32,45,428,895
0.32,0.33,40,417,829
0.33,0.34,37,399,811
0.34,0.35,26,411,822
0.35,0.36,33,441,773
0.36,0.37,31,431,794
0.37,0.38,38,408,732
0.38,0.39,26,431,651
0.39,0.4,31,467,695
0.4,0.41,35,445,648
0.41,0.42,23,490,663
0.42,0.43,23,464,675
0.43,0.44,16,464,615
0.44,0.45,19,487,593
0.45,0.46,20,527,619
0.46,0.47,30,527,608
0.47,0.48,29,519,551
0.48,0.49,21,516,562
0.49,0.5,15,551,562
0.5,0.51,19,578,519
0.51,0.52,13,594,503
0.52,0.53,17,575,493
0.53,0.54,15,633,511
0.54,0.55,12,640,514
0.55,0.56,20,618,461
0.56,0.57,17,618,435
0.57,0.58,16,708,447
0.58,0.59,19,696,471
0.59,0.6,15,691,438
0.6,0.61,13,723,448
0.61,0.62,25,675,419
0.62,0.63,17,785,382
0.63,0.64,11,828,419
0.64,0.65,19,821,417
0.65,0.66,16,849,390
0.66,0.67,9,847,385
0.67,0.68,21,847,399
0.68,0.69,16,933,397
0.69,0.7,16,913,402
0.7,0.71,10,862,374
0.71,0.72,13,922,401
0.72,0.73,16,968,323
0.73,0.74,15,1020,376
0.74,0.75,21,1031,350
0.75,0.76,11,1031,376
0.76,0.77,13,1006,343
0.77,0.78,16,981,342
0.78,0.79,11,1024,308
0.79,0.8,10,1055,367
0.8,0.81,14,1105,356
0.81,0.82,17,1108,345
0.82,0.83,14,1147,333
0.83,0.84,13,1157,324
0.84,0.85,7,1187,379
0.85,0.86,12,1251,406
0.86,0.87,10,1313,354
0.87,0.88,19,1319,342
0.88,0.89,14,1474,364
0.89,0.9,14,1589,374
0.9,0.91,14,1696,398
0.91,0.92,23,1804,377
0.92,0.93,15,2096,400
0.93,0.94,18,2459,374
0.94,0.95,14,2818,385
0.95,0.96,11,3348,415
0.96,0.97,22,4277,419
0.97,0.98,22,6095,493
0.98,0.99,31,10442,538
0.99,1.0,67,59843,827


==> data/score_histogram_kitti_noadversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,149611,169,81504
0.01,0.02,870,102,11623
0.02,0.03,450,106,6998
0.03,0.04,271,108,4990
0.04,0.05,213,89,3812
0.05,0.06,149,77,3054
0.06,0.07,128,90,2575
0.07,0.08,116,107,2330
0.08,0.09,96,89,1924
0.09,0.1,92,103,1697
0.1,0.11,64,89,1551
0.11,0.12,66,97,1456
0.12,0.13,69,102,1354
0.13,0.14,52,88,1256
0.14,0.15,54,92,1148
0.15,0.16,59,103,1169
0.16,0.17,52,81,1079
0.17,0.18,37,108,995
0.18,0.19,37,125,916
0.19,0.2,33,109,943
0.2,0.21,31,119,837
0.21,0.22,35,115,832
0.22,0.23,24,108,790
0.23,0.24,28,134,799
0.24,0.25,28,98,750
0.25,0.26,25,118,708
0.26,0.27,27,119,663
0.27,0.28,34,132,634
0.28,0.29,22,121,651
0.29,0.3,21,133,591
0.3,0.31,18,111,566
0.31,0.32,15,123,533
0.32,0.33,24,160,531
0.33,0.34,29,157,532
0.34,0.35,12,172,514
0.35,0.36,21,150,460
0.36,0.37,13,150,475
0.37,0.38,17,152,446
0.38,0.39,12,181,390
0.39,0.4,22,161,365
0.4,0.41,18,184,382
0.41,0.42,21,184,350
0.42,0.43,15,163,321
0.43,0.44,14,195,308
0.44,0.45,13,181,295
0.45,0.46,14,203,270
0.46,0.47,14,218,265
0.47,0.48,7,242,258
0.48,0.49,8,257,261
0.49,0.5,8,254,240
0.5,0.51,7,249,252
0.51,0.52,12,272,244
0.52,0.53,5,267,228
0.53,0.54,12,288,219
0.54,0.55,12,294,184
0.55,0.56,10,301,178
0.56,0.57,10,326,177
0.57,0.58,5,341,151
0.58,0.59,10,368,170
0.59,0.6,8,387,173
0.6,0.61,6,386,160
0.61,0.62,15,405,175
0.62,0.63,12,456,139
0.63,0.64,8,487,139
0.64,0.65,8,461,146
0.65,0.66,9,540,155
0.66,0.67,5,539,139
0.67,0.68,4,543,157
0.68,0.69,12,555,117
0.69,0.7,7,586,103
0.7,0.71,5,606,121
0.71,0.72,7,660,111
0.72,0.73,8,660,126
0.73,0.74,6,690,108
0.74,0.75,7,734,103
0.75,0.76,11,759,84
0.76,0.77,12,825,123
0.77,0.78,7,805,100
0.78,0.79,10,861,103
0.79,0.8,9,857,100
0.8,0.81,6,963,105
0.81,0.82,4,969,105
0.82,0.83,12,1026,94
0.83,0.84,3,1113,76
0.84,0.85,9,1197,95
0.85,0.86,7,1199,82
0.86,0.87,9,1309,78
0.87,0.88,7,1398,91
0.88,0.89,10,1516,83
0.89,0.9,11,1612,80
0.9,0.91,3,1747,94
0.91,0.92,12,1990,73
0.92,0.93,9,2378,99
0.93,0.94,9,2629,72
0.94,0.95,6,3149,72
0.95,0.96,11,3903,71
0.96,0.97,20,5111,88
0.97,0.98,13,7111,84
0.98,0.99,12,11882,85
0.99,1.0,59,79061,97


==> data/score_histogram_pandaset_fulladversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,134776,658,69724
0.01,0.02,5641,352,13127
0.02,0.03,2493,264,7546
0.03,0.04,1458,259,5366
0.04,0.05,934,244,4031
0.05,0.06,734,223,3274
0.06,0.07,567,227,2735
0.07,0.08,409,208,2290
0.08,0.09,375,221,2085
0.09,0.1,294,214,1825
0.1,0.11,306,223,1658
0.11,0.12,244,184,1617
0.12,0.13,230,193,1438
0.13,0.14,209,214,1345
0.14,0.15,181,194,1321
0.15,0.16,164,230,1186
0.16,0.17,163,223,1239
0.17,0.18,155,193,1150
0.18,0.19,141,198,1075
0.19,0.2,127,205,1055
0.2,0.21,104,234,1055
0.21,0.22,117,225,962
0.22,0.23,99,217,985
0.23,0.24,83,260,861
0.24,0.25,101,243,885
0.25,0.26,89,227,890
0.26,0.27,84,243,777
0.27,0.28,77,203,779
0.28,0.29,77,238,737
0.29,0.3,63,254,654
0.3,0.31,64,230,702
0.31,0.32,59,254,629
0.32,0.33,54,256,618
0.33,0.34,60,278,583
0.34,0.35,46,244,583
0.35,0.36,59,295,540
0.36,0.37,43,285,489
0.37,0.38,57,293,530
0.38,0.39,49,283,492
0.39,0.4,56,313,447
0.4,0.41,37,304,392
0.41,0.42,53,309,448
0.42,0.43,42,353,394
0.43,0.44,56,310,396
0.44,0.45,49,341,360
0.45,0.46,42,359,359
0.46,0.47,40,316,336
0.47,0.48,33,343,385
0.48,0.49,45,381,322
0.49,0.5,41,379,305
0.5,0.51,29,360,349
0.51,0.52,41,408,311
0.52,0.53,32,439,250
0.53,0.54,28,393,266
0.54,0.55,31,465,280
0.55,0.56,25,429,310
0.56,0.57,34,445,271
0.57,0.58,35,467,301
0.58,0.59,42,511,258
0.59,0.6,29,486,249
0.6,0.61,26,542,251
0.61,0.62,32,607,239
0.62,0.63,29,593,242
0.63,0.64,34,563,256
0.64,0.65,33,601,242
0.65,0.66,38,694,219
0.66,0.67,25,662,238
0.67,0.68,35,719,219
0.68,0.69,26,766,192
0.69,0.7,30,823,194
0.7,0.71,22,741,214
0.71,0.72,14,848,201
0.72,0.73,35,898,166
0.73,0.74,25,912,211
0.74,0.75,40,977,175
0.75,0.76,32,961,201
0.76,0.77,26,1013,228
0.77,0.78,24,1063,181
0.78,0.79,23,1024,188
0.79,0.8,29,1050,183
0.8,0.81,22,1136,170
0.81,0.82,31,1096,162
0.82,0.83,27,1169,164
0.83,0.84,30,1269,187
0.84,0.85,44,1231,187
0.85,0.86,39,1292,137
0.86,0.87,35,1404,169
0.87,0.88,48,1424,144
0.88,0.89,32,1582,152
0.89,0.9,31,1716,183
0.9,0.91,42,1880,162
0.91,0.92,50,2155,175
0.92,0.93,49,2350,143
0.93,0.94,48,2837,180
0.94,0.95,45,3283,153
0.95,0.96,56,4097,188
0.96,0.97,58,5459,198
0.97,0.98,57,7529,195
0.98,0.99,119,12956,215
0.99,1.0,353,63878,269


==> data/score_histogram_pandaset_maskedadversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,141387,4338,52318
0.01,0.02,2333,1454,10056
0.02,0.03,1045,1126,5977
0.03,0.04,719,973,4308
0.04,0.05,548,837,3448
0.05,0.06,343,794,2844
0.06,0.07,339,670,2459
0.07,0.08,263,698,2185
0.08,0.09,240,623,1879
0.09,0.1,204,586,1716
0.1,0.11,187,564,1680
0.11,0.12,175,519,1492
0.12,0.13,158,567,1464
0.13,0.14,134,518,1367
0.14,0.15,140,560,1395
0.15,0.16,115,522,1252
0.16,0.17,121,509,1269
0.17,0.18,100,468,1219
0.18,0.19,105,450,1152
0.19,0.2,104,470,1148
0.2,0.21,67,525,1089
0.21,0.22,104,472,1091
0.22,0.23,101,398,1059
0.23,0.24,87,453,1002
0.24,0.25,85,473,1042
0.25,0.26,72,444,984
0.26,0.27,94,465,927
0.27,0.28,80,483,961
0.28,0.29,86,507,895
0.29,0.3,81,472,871
0.3,0.31,60,468,858
0.31,0.32,79,507,843
0.32,0.33,69,471,817
0.33,0.34,62,478,823
0.34,0.35,64,507,755
0.35,0.36,52,512,733
0.36,0.37,48,480,802
0.37,0.38,65,488,749
0.38,0.39,59,513,733
0.39,0.4,52,498,654
0.4,0.41,64,511,717
0.41,0.42,59,529,653
0.42,0.43,58,576,646
0.43,0.44,47,574,660
0.44,0.45,49,555,592
0.45,0.46,53,575,591
0.46,0.47,43,560,596
0.47,0.48,52,555,588
0.48,0.49,44,564,600
0.49,0.5,43,605,547
0.5,0.51,43,580,567
0.51,0.52,40,624,518
0.52,0.53,41,633,500
0.53,0.54,43,652,521
0.54,0.55,57,645,537
0.55,0.56,39,653,516
0.56,0.57,41,691,529
0.57,0.58,41,702,519
0.58,0.59,31,692,502
0.59,0.6,46,772,470
0.6,0.61,36,696,457
0.61,0.62,36,774,474
0.62,0.63,28,781,451
0.63,0.64,29,843,449
0.64,0.65,41,768,473
0.65,0.66,40,798,457
0.66,0.67,34,858,451
0.67,0.68,47,905,426
0.68,0.69,33,898,460
0.69,0.7,45,904,433
0.7,0.71,42,921,426
0.71,0.72,35,963,443
0.72,0.73,35,1025,446
0.73,0.74,27,983,423
0.74,0.75,40,1051,401
0.75,0.76,23,1102,433
0.76,0.77,34,1064,416
0.77,0.78,39,1113,354
0.78,0.79,42,1138,430
0.79,0.8,35,1142,476
0.8,0.81,36,1197,423
0.81,0.82,36,1229,399
0.82,0.83,47,1282,428
0.83,0.84,39,1324,440
0.84,0.85,34,1324,483
0.85,0.86,44,1470,494
0.86,0.87,29,1422,468
0.87,0.88,46,1534,506
0.88,0.89,44,1577,471
0.89,0.9,48,1761,502
0.9,0.91,47,1851,539
0.91,0.92,63,2013,555
0.92,0.93,50,2279,615
0.93,0.94,60,2533,600
0.94,0.95,91,3014,696
0.95,0.96,70,3553,736
0.96,0.97,68,4453,887
0.97,0.98,98,6177,990
0.98,0.99,135,10106,1292
0.99,1.0,633,45666,3612


==> data/score_histogram_pandaset_noadversary.csv <==
edge_min,edge_max,misc,real,syn
0.0,0.01,143551,1322,74349
0.01,0.02,1698,599,11662
0.02,0.03,839,406,6928
0.03,0.04,581,329,4949
0.04,0.05,398,288,3733
0.05,0.06,343,292,3156
0.06,0.07,254,280,2593
0.07,0.08,221,238,2290
0.08,0.09,206,228,1997
0.09,0.1,179,204,1811
0.1,0.11,150,213,1677
0.11,0.12,140,195,1565
0.12,0.13,150,217,1427
0.13,0.14,137,194,1307
0.14,0.15,111,172,1227
0.15,0.16,123,203,1157
0.16,0.17,92,198,1156
0.17,0.18,74,192,1060
0.18,0.19,86,197,1004
0.19,0.2,93,216,946
0.2,0.21,92,181,909
0.21,0.22,77,192,943
0.22,0.23,74,191,867
0.23,0.24,71,168,874
0.24,0.25,61,211,807
0.25,0.26,68,183,811
0.26,0.27,79,208,779
0.27,0.28,62,207,718
0.28,0.29,65,217,716
0.29,0.3,69,208,662
0.3,0.31,62,229,674
0.31,0.32,48,220,647
0.32,0.33,52,208,610
0.33,0.34,63,240,569
0.34,0.35,57,244,600
0.35,0.36,69,238,530
0.36,0.37,58,209,548
0.37,0.38,50,242,506
0.38,0.39,46,249,480
0.39,0.4,45,251,465
0.4,0.41,48,234,484
0.41,0.42,41,253,398
0.42,0.43,40,246,422
0.43,0.44,58,244,378
0.44,0.45,52,268,392
0.45,0.46,43,274,374
0.46,0.47,39,287,344
0.47,0.48,45,274,335
0.48,0.49,40,305,304
0.49,0.5,46,320,311
0.5,0.51,37,340,283
0.51,0.52,35,342,274
0.52,0.53,47,360,255
0.53,0.54,35,366,265
0.54,0.55,32,410,243
0.55,0.56,34,417,240
0.56,0.57,44,430,230
0.57,0.58,36,428,216
0.58,0.59,36,443,214
0.59,0.6,34,517,197
0.6,0.61,44,487,227
0.61,0.62,28,489,218
0.62,0.63,34,544,208
0.63,0.64,30,566,188
0.64,0.65,42,558,199
0.65,0.66,47,634,200
0.66,0.67,30,600,192
0.67,0.68,36,648,175
0.68,0.69,33,678,176
0.69,0.7,44,716,163
0.7,0.71,29,691,170
0.71,0.72,32,724,186
0.72,0.73,22,757,156
0.73,0.74,34,835,178
0.74,0.75,33,847,143
0.75,0.76,31,836,167
0.76,0.77,28,883,135
0.77,0.78,35,898,140
0.78,0.79,29,983,149
0.79,0.8,36,945,149
0.8,0.81,31,1002,161
0.81,0.82,37,1040,155
0.82,0.83,32,1091,151
0.83,0.84,35,1202,154
0.84,0.85,34,1197,163
0.85,0.86,29,1290,125
0.86,0.87,34,1328,146
0.87,0.88,45,1480,175
0.88,0.89,35,1568,149
0.89,0.9,31,1726,148
0.9,0.91,31,1861,151
0.91,0.92,40,2039,163
0.92,0.93,51,2314,172
0.93,0.94,51,2627,216
0.94,0.95,53,3144,220
0.95,0.96,59,3777,199
0.96,0.97,70,4966,210
0.97,0.98,105,6811,275
0.98,0.99,125,11435,405
0.99,1.0,479,70146,675


==> data/upsampling_metric_results_2x.csv <==
Method,CD_mean,CD_std,MAE_mean,MAE_std,MSE_mean,MSE_std,Misc_mean,Misc_std,Real_mean,Real_std,Syn_mean,Syn_std
GT,0,0,0,0,0,0,0.020032840347499997,0.009991229083914019,0.7722926181833333,0.07732125906618868,0.20767454662166665,0.07708746714732827
L1-CNN,0.37695491827166666,0.1948908818357989,0.6079580981166667,0.24259105240202858,17.352821023333334,10.797267102055176,0.04705343949833333,0.01710123305795268,0.6573757311666667,0.109636338465826,0.2955708261466667,0.1044580808383294
Bilinear,0.9038676044166666,0.5062162892598534,1.5532357882,0.722189661055325,77.66416859,47.134116119276406,0.026988231531166668,0.012286113950671994,0.6499406762333333,0.11944988512906604,0.32307109032500003,0.11889699611206063
L2-CNN,0.5746727440833332,0.29004604805008205,0.7092313870166667,0.288319868500547,17.274042851,10.80695212715455,0.132232339355,0.033373230137295776,0.5819474875666667,0.10396423616336961,0.2858201712033333,0.09084540579794614
GAN,0.9474731859999999,0.44358263273111226,1.4961634567333333,0.6068966539335597,79.23883059833334,43.67531183731942,0.16414029796666668,0.03364157881719811,0.5597831863,0.0890809481071098,0.2760765157016667,0.08889787961988575


==> data/upsampling_metric_results_4x.csv <==
Method,CD_mean,CD_std,MAE_mean,MAE_std,MSE_mean,MSE_std,Misc_mean,Misc_std,Real_mean,Real_std,Syn_mean,Syn_std
GT,0,0,0,0,0,0,0.020032840347499997,0.009991229083914019,0.7722926181833333,0.07732125906618868,0.20767454662166665,0.07708746714732827
L1-CNN,0.92963366495,0.5085837704461921,1.1226230748000001,0.5012696092933073,35.986257637,22.795028052096058,0.085679112455,0.02519466178146338,0.6353754584833333,0.1088945342658685,0.2789454340083333,0.0982698735016547
Bilinear,1.9029608859333333,1.0143042899096788,2.830432928,1.2654372296688048,135.9283499433333,80.91309677795363,0.06652627781499999,0.02576370185151733,0.6260587341666667,0.11635779184923381,0.30741499014999996,0.1128270798413747
L2-CNN,1.450794719883333,0.7424856619833939,1.5065817353833333,0.598390580196687,34.360877504,21.654476420373285,0.2961685249666667,0.0603685237962287,0.47874706584999993,0.09834570724434552,0.22508440631666662,0.06280989794465737
GAN,1.6863171973666666,0.9255410393152229,2.3908705660166665,0.9839808969458459,116.79240296333334,64.14850825822793,0.32432357159999997,0.04532795268252493,0.46407221975,0.06511228026494036,0.21160420354833334,0.0735010446326415


==> data/upsampling_metric_results_8x.csv <==
Method,CD_mean,CD_std,MAE_mean,MAE_std,MSE_mean,MSE_std,Misc_mean,Misc_std,Real_mean,Real_std,Syn_mean,Syn_std
GT,0,0,0,0,0,0,0.020032840347499997,0.009991229083914019,0.7722926181833333,0.07732125906618868,0.20767454662166665,0.07708746714732827
L1-CNN,1.9194839367333334,1.163150213672581,1.8255698528833333,0.8575855197196786,57.19818044833333,37.57296366280703,0.14103687508666668,0.0389983165317212,0.6101746554333335,0.10217696148280826,0.248788468735,0.0806317941174921
Bilinear,4.487770449033333,2.854416663533228,4.744772631666667,2.047867834274895,220.14082514,127.88575252379707,0.12669055873,0.044244978921650475,0.6166667626666666,0.11189744614895253,0.25664268031000004,0.10449288846500375
L2-CNN,2.6309314229000003,1.4445229437538063,2.345848151066667,0.9882804990649917,55.96068526166666,35.83487176541909,0.35598609315,0.060079989947116524,0.4421085205833333,0.09059470985667624,0.2019053870016667,0.05377547309196268
GAN,3.739398556166666,1.9302301505421227,4.143017539666666,1.2796052546361225,184.683701695,78.10290454270049,0.4711393628666667,0.06232803034353033,0.34545353798333334,0.03965893085540119,0.18340709461333332,0.04981786705119007


==> data/upsampling_metric_results_l1-cnn.csv <==
Factor,CD,MAE,MSE,Misc,Real,Syn
2,0.3698,0.5947,16.73,0.04706,0.6573,0.2957
4,0.9034,1.094,34.64,0.085664,0.6353,0.279
8,1.859,1.777,54.99,0.141,0.6101,0.2489

